Page Curves for General Interacting Systems

We calculate in detail the Renyi entanglement entropies of cTPQ states as a function of subsystem volume, filling the details of our prior work [Nature Communications 9, 1635 (2018)], where the formulas were first presented. Working in a limit of large total volume, we find universal formulas for the Renyi entanglement entropies in a region where the subsystem volume is comparable to that of the total system. The formulas are applicable to the infinite temperature limit as well as general interacting systems. For example we find that the second Renyi entropy of cTPQ states in terms of subsystem volume is written universally up to two constants, $S_2(\ell)=-\ln K(\beta)+\ell\ln a(\beta)-\ln\left(1+a(\beta)^{-L+2\ell}\right)$, where $L$ is the total volume of the system and $a$ and $K$ are two undetermined constants. The uses of the formulas were already presented in our prior work and we mostly concentrate on the theoretical aspect of the formulas themselves. Aside from deriving the formulas for the Renyi Page curves, the expression for the von Neumann Page curve is also derived, which was not presented in our previous work.

==> cover_letter.txt <==
We appreciate the referee for thoroughly reading the manuscript, and for suggesting lots of valuable points that we can improved upon.

We have revised the manuscript mostly to comply with the referee's comments. Below is what we changed in the course, in order of referee's comments.

(1) Introduction

About not having a proper explanation for TPQ states -- we have fixed that, now in second and third paragraphs on page 3.

(2) Definition of the Page curve

As the referee sugests, the terminology is only used for random spin system. 
Our intention there was to generalise the concept, so that the Page curve means entanglement entropy as a function of the volume of the subsystem, for arbitrary interacting systems. This is just because we didn't have a nice way of descriing that concept.

However as we never want to cause confusion because of loose terminology, we fixed the term to "generalised Page curve."

(3) About Renyi Page curve in random spin systems

We didn't (or still do not) think that the result using the Catalan/Narayana numbers was given in previous literature. But as this is not the main point of the paper, we migrated the most of the complicated parts into the appendix. In order to familiarise the reader with the later calculations on TPQ states, some parts of section 3 still remains there.

(4) The main result

>An example is the presentation of the states 4.1. They seem to be taken out of the hat. 

We were rather thinking that the portion was covered in previous papers of one of the authors [Sugiura, Shimizu]. Will it do then?

But we added more explanation anyway, because you made us notice that it really lacks explanation as is...
The changes are around equation (4.2).

>Then, with the proposed states, the authors proceed with the technical computation. It results in eq 4.8 and 4.11, which seem interesting at a first look but they are basically left undiscussed

This point is quite important! THANK YOU!
The explanation was actually given in our previous work, but that doesn't mean we can get away from it in this paper either. We added section 6, whose sole goal is to discuss physical meaning/applicability of the formulae/numerics/possile application.

(5) Final comment

>As for suggestions, we recommend to erase section 2 and relegate 3 to an appendix. We also recommend a strong modification of the introduction following the previous requests, an inclusion of many physics discussion in section 4, and hiding technical details of that section in an appendix.

We mostly followed this comment to modify our draft towards a better-looking one.
Hopefully the draft is much more readable than before...

